Fourier Sliced-Wasserstein Embedding for Multisets and Measures

We present the Fourier Sliced-Wasserstein (FSW) embedding - a novel method to embed multisets and measures over R^d into Euclidean space. Our proposed embedding approximately preserves the sliced Wasserstein distance on distributions, thereby yielding geometrically meaningful representations that better capture the structure of the input. Moreover, it is injective on measures and bi-Lipschitz on multisets - a significant advantage over prevalent methods based on sum- or max-pooling, which are provably not bi-Lipschitz, and, in many cases, not even injective. The required output dimension for these guarantees is near-optimal: roughly 2Nd, where N is the maximal input multiset size. Furthermore, we prove that it is impossible to embed distributions over R^d into Euclidean space in a bi-Lipschitz manner. Thus, the metric properties of our embedding are, in a sense, the best possible. Through numerical experiments, we demonstrate that our method yields superior multiset representations that improve performance in practical learning tasks. Specifically, we show that (a) a simple combination of the FSW embedding with an MLP achieves state-of-the-art performance in learning the (non-sliced) Wasserstein distance; and (b) replacing max-pooling with the FSW embedding makes PointNet significantly more robust to parameter reduction, with only minor performance degradation even after a 40-fold reduction.

==> figures/modelnet_shrunk_models_pointnet.csv <==
num_params,test_accuracy
35898,54.0924
36546,59.684
41768,65.1945
50979,69.4489
60763,73.7844
70955,75.6483
81525,75.5672
92383,79.9028
104273,82.2528
163579,83.7115
322584,85.4538
643387,84.4408
1284156,85.6159
3471473,85.2512


==> figures/modelnet_shrunk_models_pointnet_backup_before_camera_ready.csv <==
num_params,test_accuracy
22425,31.6045
31600,38.2496
41204,64.6677
50679,70.3404
60763,71.799
70955,75.6483
81525,75.5672
92383,79.9028
104273,82.2528
163579,83.7115
322584,85.4538
643387,84.4408
1284156,85.6159
3471473,85.2512


==> figures/modelnet_shrunk_models_swe.csv <==
num_params,test_accuracy
2540,56.483
5032,68.8412
7540,73.825
10240,76.7423
20740,82.658
30880,83.4684
40120,83.9141
50491,84.4003
60240,85.0081
70720,85.2917
80260,85.0891
90400,84.5219
106360,85.0891
162080,85.3323
323740,85.7374
641536,85.778
1281328,85.778
2050040,86.3857
3445040,86.8314

